A small footprint travelling-wave parametric amplifier with a high Signal-to-Noise Ratio improvement in a wide band

We characterise a small footprint travelling-wave parametric amplifier (TWPA). The TWPA is built with magnetically flux-tunable superconducting nonlinear asymmetric inductive elements (SNAILs) and parallel-plate capacitors. It implements three-wave mixing (3WM) with resonant phase matching (RPM), a small cutoff frequency for high gain per unitcell and impedance matching networks for large bandwidth impedance matching. The device has 200 unitcells and a physical footprint of only 1.1 mm^2, yet demonstrates an average parametric gain of 19 dB over a 3 GHz bandwidth, an average effective signal-to-noise ratio improvement of 10 dB and a clear speedup of qubit readout time.

==> tikzpics/SimpleNoiseModel1.tikz <==

\draw[white] (-2,-0.5) rectangle(5.5,1);
\draw[fill] (0,0) circle(0.05) -- (3.5,0) circle(0.05);
\amplifier10
\draw (1.2,0.6) node[anchor=center]{\(G\)};
\hattenuator[]20
\draw (2.2,0.6) node[anchor=center]{\(D\)};


==> tikzpics/SimpleNoiseModel2.tikz <==

\draw[white] (-2,-0.5) rectangle(5.5,1);
\draw[fill] (0,0) circle(0.05) -- (3.5,0) circle(0.05);
\hattenuator[]10
\draw (1.2,0.6) node[anchor=center]{\(D\)};
\amplifier20
\draw (2.2,0.6) node[anchor=center]{\(G\)};


==> tikzpics/SimpleNoiseModel3.tikz <==

\draw[white] (-2,-0.5) rectangle(5.5,1);
\draw[fill] (0,0) circle(0.05) -- (3.5,0) circle(0.05);
\hattenuator[]{0.5}0
\draw (0.7,0.6) node[anchor=center]{\(\sqrt D\)};
\amplifier{1.5}0
\draw (1.7,0.6) node[anchor=center]{\(G\)};
\hattenuator[]{2.5}0
\draw (2.7,0.6) node[anchor=center]{\(\sqrt D\)};


==> tikzpics/tikzoutput/foo.txt <==
foo

